Coverage-based Example Selection for In-Context Learning

In-context learning (ICL), the ability of large language models to perform novel tasks by conditioning on a prompt with a few task examples, requires these examples to be informative about the test instance. The standard approach of independently ranking and selecting the most similar examples selects redundant examples while omitting important information. In this work, we show that BERTScore-Recall (BSR) selects better examples that demonstrate more of the salient aspects, e.g. reasoning patterns, of the test input. We further extend BSR and many standard metrics to easily optimizable set-level metrics, giving still better coverage of those salient aspects. On 15 datasets spanning 6 tasks and with 7 diverse LLMs, we show that (1) BSR is the superior metric for in-context example selection across the board, and (2) for compositional tasks, set selection using Set-BSR outperforms independent ranking by up to 17 points on average and, despite being training-free, surpasses methods that leverage task or LLM-specific training.

==> arxiv.txt <==
style/emnlp2023.sty
style/acl_natbib.bst
bibliography/custom-rebiber.bib
bibliography/anthology.bib
tables/examples/mtop-1.tex
tables/examples/smccs-1.tex
tables/examples/gsm8k.tex
tables/examples/qnli.tex
tables/examples/geoquery-1.tex
tables/tabulars/baselines-all.tex
tables/tabulars/nonsp-learningfree.tex
tables/tabulars/nonsp-learned.tex
tables/tabulars/average-allds.tex
tables/tabulars/main-annotated.tex
tables/tabulars/lfcov.tex
tables/tabulars/extra-tasks-main-sample.tex
tables/tabulars/bsbm-codex-final.tex
tables/tabulars/lms/gpt-neo.tex
tables/tabulars/lms/llama-7b.tex
tables/tabulars/lms/llama-13b.tex
tables/tabulars/lms/starcoder.tex
tables/tabulars/lms/gpt-3.5-turbo.tex
tables/tabulars/lms/cushman.tex
tables/tabulars/lms/codex.tex
examples/mtop-1*.txt
examples/smccs-1*.txt
examples/gsm8k*.txt
examples/qnli*.txt
examples/geoquery-1*.txt

==> examples/geoquery-1-cov.txt <==
Sentence: what is the state with the lowest population density
Logical Form: answer ( smallest_one ( density_1 , state ) )

Sentence: what is the lowest point of the state with the largest area
Logical Form: answer ( lowest ( intersection ( place , loc_2 ( largest_one ( area_1 , state ) ) ) ) )

Sentence: what is the highest point of the state with the largest area
Logical Form: answer ( highest ( intersection ( place , loc_2 ( largest_one ( area_1 , state ) ) ) ) )

Sentence: what is the area of the state with the smallest population density
Logical Form: answer ( area_1 ( smallest_one ( density_1 , state ) ) )

==> examples/geoquery-1-sim.txt <==
Sentence: what state has the smallest population density
Logical Form: answer ( smallest_one ( density_1 , state ) )

Sentence: which state has the smallest population density
Logical Form: answer ( smallest_one ( density_1 , state ) )

Sentence: what is the state with the lowest population density
Logical Form: answer ( smallest_one ( density_1 , state ) )

Sentence: what is the area of the state with the smallest population density
Logical Form: answer ( area_1 ( smallest_one ( density_1 , state ) ) )

==> examples/qnli-1.txt <==
This was one of the most celebrated achievements of any military force in ancient warfare, although no evidence exists of the actual crossing or the place of crossing. Can we know "What did the Romans build along the mountain passes?"? No

Some scholars believe that these works represented one of the most important document discoveries in Western intellectual history. Can we know "Roughly how many pages of the works of Aristotle were translated by the 12th century?"? No

The Imperial Harem was one of the most important powers of the Ottoman court. Can we know "What was the importantance of the imperial Harem?"? Yes

Principia Mathematica in particular is regarded as one of the most important works in mathematical logic of the 20th century. Can we know "What is the significance of Principia Mathematica currently?"? Yes
